Calibration of the Halpha Age-Activity relation for M dwarfs

In this work, we calibrate the relationship between Halpha emission and M dwarf ages. We compile a sample of 892 M dwarfs with Halpha equivalent width (HaEW) measurements from the literature that are either co-moving with a white dwarf of known age (21 stars) or in a known young association (871 stars). In this sample we identify 7 M dwarfs that are new candidate members of known associations. By dividing the stars into active and inactive categories according to their HaEW and spectral type (SpT), we find that the fraction of active dwarfs decreases with increasing age, and the form of the decline depends on SpT. Using the compiled sample of age-calibrators we find that HaEW and fractional Halpha luminosity (LHaLbol) decrease with increasing age. HaEW for SpT<M7 decreases gradually up until ~1Gyr. For older ages, we found only two early M dwarfs which are both inactive and seem to continue the gradual decrease. We also found 14 mid-type out of which 11 are inactive and present a significant decrease of HaEW, suggesting that the magnetic activity decreases rapidly after ~1Gyr. We fit LHaLbol versus age with a broken power-law and find an index of -0.11+0.02-0.01 for ages <~776Myr. The index becomes much steeper at older ages however a lack of field age-calibrators leaves this part of the relation far less constrained. Finally, from repeated independent measurements for the same stars we find that 94% of these has a level of HaEW variability <=5A at young ages (<1Gyr).

==> summary_accretors_full.csv <==
2MASS name,spt,ewha,ewha_error,delta_ha
J11015191-3442170 ,0.1,54.060001373291016,nan,44.06
J05334992+0950367 ,2.3,14.010000228881836,0.5099999904632568,4.01
J05340393+0952122 ,2.2,30.200000762939453,1.1399999856948853,20.2
J05340495+0957038 ,1.6,72.63999938964844,nan,62.64
J05352535+0954476 ,4.8,79.81999969482422,5.010000228881836,59.82
J05353004+0959255 ,5.6,22.81999969482422,0.6200000047683716,2.82
J15582981-2310077 ,3,250,0.1,230
J16053215-1933159 ,5,26,0.1,6
J16062872-2003571 ,5,30,0.1,10
J16075567-2443267 ,5.5,47.3,0.1,27.3
J16090075-1908526 ,-1,12.7,0.1,2.7
J16103876-1829235 ,6,80.3,0.1,40.3
J16104996-2212515 ,5.5,23,0.1,3
J16111237-1927374 ,5,50,0.1,30
J16143367-1900133 ,2,26,0.1,16
J16222160-2217307 ,5,60.3,0.1,40.3
J12000511-7811346 ,0,20,nan,10
J12014441-7819267 ,5,23,nan,3
J11315526-3436272 ,1.5,11.5,0.2,1.5
J11324116-2652090 ,0,13.3,0.2,3.3
J12350424-4136385 ,2.5,13.6,0.2,3.6
J04414825+2534304 ,7,235.66152954101562,2.193080425262451,195.66
J05314410-0036209 ,5,42.44212341308594,7.18735408782959,22.44
J05350356-0015116 ,7,40.74671936035156,1.693784475326538,0.75
J09540854+2847274 ,7,77.96520233154297,2.3456923961639404,37.97
J12385320+2419094 ,4,26.849761962890625,3.0865252017974854,6.85
J13285759+0506034 ,7,46.02063751220703,0.9924578666687012,6.02
J16122357+4940168 ,6,41.23412322998047,9.20658016204834,1.23
J01344601-5707564 ,4.9,20.43,0.1,0.43
J02591904-5122341 ,5.4,32.11,0.1,12.11
J23424333-6224564 ,4.3,36.76,0.1,16.76
J04262939+2624137 ,6,97.7,9.8,57.7
J16060391-2056443 ,7.5,70,7,30
J07504838-2931126 ,4,22.1,0.5,2.1
J11132622-4523427 ,0.5,17.7,0.5,7.7
J08440914-7833457 ,4.5,63.459999084472656,0.1,43.46
J11102788-3731520 ,5.8,40.89,0.05,0.89
J12071089-3230537 ,4.3,114.8,0.5,94.8
J04480085+1439583 ,5,73.6,0.1,53.6
J16014157-2111380 ,4,79.19999694824219,nan,59.2
J16100541-1919362 ,6,49.79999923706055,nan,9.8
J16150524-2459351 ,5,38.400001525878906,nan,18.4
J16181201-2413326 ,5,21.700000762939453,nan,1.7
J16284703-2428138 ,6,182.6999969482422,nan,142.7
J16293624-2456527 ,6,41.20000076293945,nan,1.2
